Branching States as The Emergent Structure of a Quantum Universe

Quantum Darwinism builds on decoherence theory to explain the emergence of classical behavior in a fundamentally quantum universe. Within this framework we prove two crucial insights about the emergence of classical phenomenology, centered around quantum discord as the measure of quantumness of correlations. First, we show that the so-called branching structure of the joint state of the system and environment is the only one compatible with zero discord. Second, we prove that for small but nonzero discord and for good but not perfect decoherence, the structure of the globally pure state must be arbitrarily close to the branching form, with each branch exhibiting low entanglement. Our results significantly improve on previous bounds and reinforce the existing evidence that this class of branching states is the only one compatible with the emergence of classical phenomenology, as described by Quantum Darwinism.

==> gitattributes.txt <==
*.sh text eol=lf


==> gitignore.txt <==
## Specific files
quantum-lyx-template.pdf

## Core latex/pdflatex auxiliary files:
*.aux
*.lof
*.log
*.lot
*.fls
*.out
*.toc
*.fmt

## Intermediate documents:
*.dvi
*-converted-to.*
# these rules might exclude image files for figures etc.
# *.ps
# *.eps
# *.pdf

## Bibliography auxiliary files (bibtex/biblatex/biber):
*.bbl
*.bcf
*.blg
*-blx.aux
*-blx.bib
*.brf
*.run.xml
*Notes.bib

## Build tool auxiliary files:
*.fdb_latexmk
*.synctex
*.synctex.gz
*.synctex.gz(busy)
*.pdfsync

## Auxiliary and intermediate files from other packages:
# algorithms
*.alg
*.loa

# achemso
acs-*.bib

# amsthm
*.thm

# beamer
*.nav
*.snm
*.vrb

# cprotect
*.cpt

#(e)ledmac/(e)ledpar
*.end
*.[1-9]
*.[1-9][0-9]
*.[1-9][0-9][0-9]
*.[1-9]R
*.[1-9][0-9]R
*.[1-9][0-9][0-9]R
*.eledsec[1-9]
*.eledsec[1-9]R
*.eledsec[1-9][0-9]
*.eledsec[1-9][0-9]R
*.eledsec[1-9][0-9][0-9]
*.eledsec[1-9][0-9][0-9]R

# glossaries
*.acn
*.acr
*.glg
*.glo
*.gls

# gnuplottex
*-gnuplottex-*

# hyperref
*.brf

# knitr
*-concordance.tex
*.tikz
*-tikzDictionary

# listings
*.lol

# makeidx
*.idx
*.ilg
*.ind
*.ist

# minitoc
*.maf
*.mtc
*.mtc[0-9]
*.mtc[1-9][0-9]

# minted
_minted*
*.pyg

# morewrites
*.mw

# mylatexformat
*.fmt

# nomencl
*.nlo

# sagetex
*.sagetex.sage
*.sagetex.py
*.sagetex.scmd

# sympy
*.sout
*.sympy
sympy-plots-for-*.tex/

# pdfcomment
*.upa
*.upb

#pythontex
*.pytxcode
pythontex-files-*/

# Texpad
.texpadtmp

# TikZ & PGF
*.dpth
*.md5
*.auxlock

# todonotes
*.tdo

# xindy
*.xdy

# xypic precompiled matrices
*.xyc

# WinEdt
*.bak
*.sav

# endfloat
*.ttt
*.fff

# Latexian
TSWLatexianTemp*


==> travis.yml <==
# Unfortunately, the version of LaTeX that ships on Ubuntu 12.04 (Precise)
# comes with a *very* old {hyperref} that is incompatabile with several
# other packages that we depend on.
sudo: required
dist: trusty

addons:
    apt:
        packages:
        - texlive-fonts-recommended
        - texlive-fonts-extra
        - texlive-latex-recommended
        - texlive-latex-extra
        # texlive-bibtex-extra contains the multibib package which is used by
        # the quantum-bibliographystyle-demo.
        - texlive-bibtex-extra
        # Some of the additional packages we depend on,
        # such as {ltxgrid}, are shipped with the "publishers"
        # Ubuntu package.
        - texlive-publishers
        # {tikz} and PGF are supported by two packages in Trusty.
        - pgf
        - texlive-pictures
        # {xcolor} is required to make the Quantum purple color.
        - latex-xcolor
        # {quantumarticle} additionally requires either lmodern or cm-super.
        # We go with cm-super here due to issues with fonts-lmodern raising
        # apt errors.
        - cm-super
script:
    # Test whether the template compiles.
    - pdflatex -interaction=nonstopmode -halt-on-error quantum-template.tex
    - pdflatex -interaction=nonstopmode -halt-on-error quantum-template.tex
    # Test whether the view template compiles.
    - pdflatex -interaction=nonstopmode -halt-on-error quantumview-template.tex
    - bibtex quantumview-template
    - pdflatex -interaction=nonstopmode -halt-on-error quantumview-template.tex
    # Test whether the bst demo compiles.
    - pdflatex -interaction=nonstopmode -halt-on-error quantum-bibliographystyle-demo.tex
    # For multibib, bibtex is called on the sub-bib files.
    - bibtex article
    - bibtex book
    - bibtex misc
    - bibtex repo
    - bibtex web
    - bibtex other
    - pdflatex -interaction=nonstopmode -halt-on-error quantum-bibliographystyle-demo.tex
    # Test whether the installer works.
    - bash install.sh
    # Test whether the template compiles against the installed version.
    - mkdir _build
    - cd _build
    - cp ../quantum-template.tex .
    - cp ../example-plot.pdf .
    - pdflatex -interaction=nonstopmode -halt-on-error quantum-template.tex
    - pdflatex -interaction=nonstopmode -halt-on-error quantum-template.tex

